The codegree threshold for 3-graphs with independent neighbourhoods

Given a family of 3-graphs $F$, we define its codegree threshold $\mathrm{coex}(n, F)$ to be the largest number $d=d(n)$ such that there exists an $n$-vertex 3-graph in which every pair of vertices is contained in at least $d$ 3-edges but which contains no member of $F$ as a subgraph. Let $F_{3,2}$ be the 3-graph on $\{a,b,c,d,e\}$ with 3-edges $\{abc,abd,abe,cde\}$. In this paper, we give two proofs that $\mathrm{coex}(n, F_{3,2})= n/3 +o(n)$, the first by a direct combinatorial argument and the second via a flag algebra computation. Information extracted from the latter proof is then used to obtain a stability result, from which in turn we derive the exact codegree threshold for all sufficiently large $n$: $\mathrm{coex}(n, F_{3,2})= \lfloor n/3 \rfloor -1$ if $n$ is congruent to $1$ modulo $3$, and $\lfloor n/3 \rfloor$ otherwise. In addition we determine the set of codegree-extremal configurations.

==> F32Codegree.txt <==
sage: problem = ThreeGraphAxiomsProblem(6, forbid="5:123124125345")
Forbidding 5:123124125345 as a subgraph.
Generating graphs...
Generated 426 graphs.
Generating types and flags...
Generated 1 types of order 0, with [2] flags of order 3.
Generated 1 types of order 2, with [12] flags of order 4.
Generated 5 types of order 4, with [64, 56, 41, 24, 23] flags of order 5.
Computing products.......
sage: problem.set_inactive_types(0, 4)
sage: problem.make_codegree_problem(1/3)
Added 154 quantum graphs.
sage: problem.set_inactive_densities(0, 14, 18, 21, 25, 43, 45, 49, 50, 52, 54, 88, 89, 90, 106, 128, 136, 152, 153)
sage: construction = ThreeGraphBlowupConstruction("3:112223331", phantom_edge=(1, 2, 3))
sage: problem.set_extremal_construction(construction)
Determining which graphs appear in construction...
Density of construction is 0.
Found 1 zero eigenvectors for type 0.
Found 3 zero eigenvectors for type 1.
Found 5 zero eigenvectors for type 2.
Found 3 zero eigenvectors for type 3.
Found 3 zero eigenvectors for type 4.
Found 1 zero eigenvectors for type 5.
Found 0 zero eigenvectors for type 6.
sage: problem.add_zero_eigenvectors(1, vector(QQ,[0,0,0,3,4,-2,-1,-2,-1,-1,2,0]))
sage: problem.add_zero_eigenvectors(2, vector(QQ,[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]))
sage: problem.solve_sdp(True, solver="sdpa_dd", tolerance=1e-8)
Writing SDP input file...
Running SDP solver...
SDPA-DD start at    Thu Jun  6 10:48:29 2013
data      is /Users/pikhurko/.sage/tmp/Olegs_MacBook_Air.local/13027/sdp.dat-s : sparse
out       is sdpa.out

set       is DEFAULT
DENSE computations
mu      thetaP  thetaD  objP      objD      alphaP  alphaD  beta
0 1.0e+08 1.0e+00 1.0e+00 -0.00e+00 -1.00e+04 8.1e-01 8.4e-01 3.00e-01
1 2.7e+07 1.9e-01 1.6e-01 +1.31e+04 -1.69e+04 8.2e-01 8.1e-01 3.00e-01
2 7.2e+06 3.3e-02 3.0e-02 +2.30e+04 -2.55e+04 8.9e-01 9.0e-01 3.00e-01
3 1.2e+06 3.5e-03 3.1e-03 +3.62e+04 -3.91e+04 8.9e-01 8.8e-01 3.00e-01
4 2.0e+05 3.9e-04 3.6e-04 +5.68e+04 -5.96e+04 9.0e-01 9.0e-01 3.00e-01
5 3.2e+04 4.0e-05 3.6e-05 +8.68e+04 -9.15e+04 8.9e-01 9.1e-01 3.00e-01
6 5.6e+03 4.4e-06 3.3e-06 +1.29e+05 -1.36e+05 8.3e-01 1.0e+00 3.00e-01
7 1.6e+03 7.7e-07 2.8e-32 +1.56e+05 -1.88e+05 5.8e-01 1.0e+00 3.00e-01
8 1.0e+03 3.2e-07 2.1e-32 +1.03e+05 -1.94e+05 5.7e-01 4.0e-01 3.00e-01
9 6.0e+02 1.4e-07 3.8e-32 +6.78e+04 -1.74e+05 6.3e-01 5.4e-01 3.00e-01
10 3.3e+02 5.1e-08 8.5e-32 +4.03e+04 -1.31e+05 5.7e-01 5.6e-01 3.00e-01
11 2.0e+02 2.2e-08 7.0e-32 +2.49e+04 -8.62e+04 6.0e-01 4.0e-01 3.00e-01
12 1.2e+02 8.6e-09 1.3e-31 +1.47e+04 -6.28e+04 6.2e-01 5.7e-01 3.00e-01
13 7.2e+01 3.3e-09 8.2e-32 +8.70e+03 -3.85e+04 7.9e-01 5.5e-01 3.00e-01
14 4.1e+01 6.9e-10 8.9e-32 +4.15e+03 -2.48e+04 1.0e+00 9.6e-01 3.00e-01
15 1.3e+01 1.1e-32 1.1e-31 +1.65e+03 -8.26e+03 1.0e+00 1.0e+00 3.00e-01
16 4.0e+00 3.5e-33 8.2e-33 +5.42e+02 -2.43e+03 1.0e+00 1.0e+00 3.00e-01
17 1.2e+00 9.5e-34 9.0e-34 +1.63e+02 -7.29e+02 1.0e+00 1.0e+00 3.00e-01
18 3.6e-01 3.2e-34 9.3e-35 +4.88e+01 -2.19e+02 1.0e+00 1.0e+00 3.00e-01
19 1.1e-01 1.3e-34 3.4e-35 +1.46e+01 -6.57e+01 1.0e+00 1.0e+00 3.00e-01
20 3.3e-02 2.0e-35 5.7e-36 +4.39e+00 -1.97e+01 1.3e+00 1.0e+00 3.00e-01
21 8.6e-03 1.7e-35 1.8e-36 +4.43e-01 -5.91e+00 4.1e+00 1.0e+00 3.00e-01
22 2.2e-03 1.9e-35 7.8e-37 +4.82e-02 -1.56e+00 1.0e+00 1.0e+00 3.00e-01
23 6.5e-04 1.9e-35 1.7e-37 +8.80e-02 -3.94e-01 9.5e-01 9.9e-01 1.00e-01
24 7.3e-05 1.9e-35 9.8e-38 +1.28e-02 -4.16e-02 6.6e-01 9.4e-01 1.00e-01
25 1.6e-05 1.9e-35 1.9e-38 +5.23e-03 -6.40e-03 2.9e-01 3.8e-01 1.00e-01
26 1.1e-05 1.9e-35 3.3e-38 +4.06e-03 -3.92e-03 4.4e-01 3.2e-01 1.00e-01
27 7.1e-06 1.9e-35 6.2e-38 +2.44e-03 -2.82e-03 4.2e-01 4.8e-01 1.00e-01
28 4.2e-06 1.9e-35 5.9e-38 +1.62e-03 -1.47e-03 5.5e-01 5.5e-01 1.00e-01
29 2.1e-06 1.9e-35 5.1e-38 +8.81e-04 -6.92e-04 4.8e-01 3.3e-01 1.00e-01
30 1.4e-06 1.9e-35 3.6e-38 +5.93e-04 -4.26e-04 3.6e-01 3.2e-01 1.00e-01
31 9.6e-07 1.9e-35 8.0e-38 +4.61e-04 -2.49e-04 3.7e-01 2.1e-01 1.00e-01
32 7.1e-07 1.9e-35 8.6e-38 +3.47e-04 -1.80e-04 6.0e-01 1.3e-01 1.00e-01
33 4.9e-07 1.9e-35 4.5e-38 +2.19e-04 -1.46e-04 5.5e-01 2.4e-01 1.00e-01
34 3.4e-07 1.9e-35 8.0e-38 +1.51e-04 -9.78e-05 7.2e-01 4.2e-01 1.00e-01
35 1.7e-07 1.9e-35 1.2e-36 +7.84e-05 -4.59e-05 8.9e-01 5.6e-01 3.00e-01
36 8.6e-08 1.9e-35 1.1e-36 +4.46e-05 -1.88e-05 1.1e+00 6.6e-01 3.00e-01
37 3.1e-08 1.9e-35 3.2e-37 +1.70e-05 -6.23e-06 9.1e-01 6.6e-01 1.00e-01
38 7.9e-09 1.9e-35 6.6e-37 +3.84e-06 -1.98e-06 6.6e-01 5.9e-01 1.00e-01
39 3.4e-09 1.9e-35 9.4e-37 +1.71e-06 -7.83e-07 6.3e-01 6.5e-01 3.00e-01
40 1.9e-09 1.9e-35 5.5e-36 +1.10e-06 -2.87e-07 6.4e-01 6.9e-01 3.00e-01
41 1.0e-09 1.9e-35 3.4e-36 +6.52e-07 -9.80e-08 7.4e-01 8.0e-01 3.00e-01
42 4.8e-10 1.9e-35 2.2e-36 +3.29e-07 -2.55e-08 8.8e-01 9.4e-01 3.00e-01
43 1.8e-10 1.9e-35 3.4e-35 +1.29e-07 -5.12e-09 1.1e+00 1.0e+00 3.00e-01
44 4.7e-11 1.9e-35 3.7e-34 +3.37e-08 -1.42e-09 1.1e+00 1.0e+00 3.00e-01
45 9.5e-12 1.9e-35 1.9e-34 +6.65e-09 -3.67e-10 1.2e+00 9.4e-01 3.00e-01
46 1.8e-12 1.9e-35 4.5e-34 +1.24e-09 -9.04e-11 1.0e+00 9.8e-01 3.00e-01
47 4.8e-13 1.9e-35 1.0e-33 +3.44e-10 -1.47e-11 1.1e+00 1.0e+00 3.00e-01
48 1.3e-13 1.9e-35 1.2e-32 +8.97e-11 -3.79e-12 1.2e+00 1.0e+00 3.00e-01
49 2.2e-14 1.9e-35 7.6e-33 +1.54e-11 -9.78e-13 1.2e+00 9.1e-01 3.00e-01
50 3.7e-15 1.9e-35 4.8e-32 +2.53e-12 -2.40e-13 1.1e+00 8.9e-01 3.00e-01
51 9.7e-16 1.9e-35 4.6e-31 +6.67e-13 -4.97e-14 1.0e+00 9.0e-01 3.00e-01
52 2.8e-16 1.9e-35 4.9e-30 +1.99e-13 -1.12e-14 1.1e+00 9.8e-01 3.00e-01
53 7.4e-17 1.9e-35 1.3e-29 +5.26e-14 -2.37e-15 1.1e+00 1.0e+00 3.00e-01
54 1.5e-17 1.9e-35 5.9e-29 +1.06e-14 -5.73e-16 1.2e+00 9.6e-01 3.00e-01
55 2.5e-18 1.9e-35 2.5e-30 +1.70e-15 -1.34e-16 1.1e+00 9.2e-01 3.00e-01
56 6.6e-19 1.9e-35 6.8e-28 +4.64e-16 -2.72e-17 1.1e+00 9.6e-01 3.00e-01
57 1.7e-19 1.9e-35 1.0e-27 +1.21e-16 -5.96e-18 1.1e+00 1.0e+00 3.00e-01
58 3.9e-20 1.9e-35 3.5e-27 +2.72e-17 -1.32e-18 1.2e+00 1.0e+00 3.00e-01
59 7.1e-21 1.9e-35 3.0e-26 +4.98e-18 -2.98e-19 1.1e+00 9.7e-01 3.00e-01
60 1.7e-21 1.9e-35 1.0e-26 +1.17e-18 -6.13e-20 1.1e+00 1.0e+00 3.00e-01
cholesky miss condition :: not positive definite :: info = 385 :: line 642 in sdpa_linear.cpp
61 3.8e-22 1.9e-35 2.3e-28 +2.68e-19 -1.27e-20 1.1e+00 1.0e+00 3.00e-01

phase.value = pFEAS
Iteration = 61
mu = 3.7942489812447154e-22
relative gap = 2.8109287473241621e-19
gap = 2.8115384951023339e-19
digits = -3.0102999566398120e-01
objValPrimal = 2.68405017957534557946463164417917e-19
objValDual   = -1.26878567748816433954608639771425e-20
p.feas.error = 1.8596351882609254e-31
d.feas.error = 3.0523588069624091e-22
relative eps = 4.9303806576313200e-32
total time   = 60.250
main loop time = 59.840000
total time = 60.250000
file   read time = 0.400000
Returncode is 0. Objective value is -2.68405017958e-19.
Checking numerical bound...
Bound of 0 appears to have been met.
The following 13 graphs appear to be sharp:
0.000000000000 : graph 0 (6:)
0.000000000000 : graph 8 (6:123124125126)
0.000000000000 : graph 22 (6:123124125134135145)
-0.000000000003 : graph 27 (6:123124125126134135145)
0.000000000000 : graph 33 (6:123124125126134135136145146156)
0.000000000000 : graph 283 (6:123124125346356456)
-0.000000000001 : graph 286 (6:123124125134256356456)
-0.000000000000 : graph 292 (6:123124125136146156236246256)
0.000000000000 : graph 297 (6:123124134156235245345)
-0.000000000001 : graph 304 (6:123124125134156236246346)
0.000000000000 : graph 383 (6:123124125134135145236246256346356456)
0.000000000000 : graph 384 (6:123124156256345346)
-0.000000000002 : graph 389 (6:123124135146236256345)
sage: problem.make_exact(2^30)
Type 0 (2 flags) blocks: [2] 
Type 1 (12 flags) blocks: [9, 3] 
Type 2 (64 flags) blocks: [11, 53] 
Type 3 (56 flags) blocks: [16, 40] 
Type 4 (41 flags) blocks: [18, 23] 
Type 5 (24 flags) blocks: [9, 15] 
Type 6 (23 flags) blocks: [4, 19] 
Creating bases.......
Transforming matrices.......
Rounding matrices.......
Constructing R matrix.....
Constructing DR matrix....~~~~~...~.~~~~~~~~~~~~..~~~
DR matrix (density part) has rank 10.
~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
DR matrix has rank 10.
All density coefficients are non-negative.
All eigenvalues appear to be positive.
Bound of 0 attained by:
0 : graph 0 (6:)
0 : graph 8 (6:123124125126)
0 : graph 22 (6:123124125134135145)
0 : graph 27 (6:123124125126134135145)
0 : graph 33 (6:123124125126134135136145146156)
0 : graph 283 (6:123124125346356456)
0 : graph 286 (6:123124125134256356456)
0 : graph 292 (6:123124125136146156236246256)
0 : graph 297 (6:123124134156235245345)
0 : graph 304 (6:123124125134156236246346)
0 : graph 383 (6:123124125134135145236246256346356456)
0 : graph 384 (6:123124156256345346)
0 : graph 389 (6:123124135146236256345)
Diagonalizing.......
Verifying.......
sage: problem.write_certificate("F32Codegree.js")
Written certificate.
sage: 
sage: # verifying that each alpha_i is non-positive
sage: print [alpha for alpha in problem._bounds if alpha>0]
[]
sage: 
sage: # checking that M_2="5:123(2)" has non-zero coefficient
sage: print "M_2=",problem._axiom_flags[0][1]
M_2= 5:123(2)
sage: # note that the negated values of c_j are stored
sage: print "c_2=",-problem._exact_density_coeffs[1]
c_2= -14456801/536870912
sage: 
sage: # comparing the number of sharp 3-graphs
sage: print len(problem._sharp_graphs)
13
sage: # and of those that appear in T_{A,B,C} + tripartite edge
sage: print len(construction.subgraphs(6))
13
sage: 
sage: # verifying the rank condition for type tau_6
sage: print problem.types[5]
4:123124134
sage: print problem._exact_Q_matrices[5].nrows()
24
sage: print problem._exact_Q_matrices[5].rank()
23

